Parsing Gigabytes of JSON per Second

JavaScript Object Notation or JSON is a ubiquitous data exchange format on the Web. Ingesting JSON documents can become a performance bottleneck due to the sheer volume of data. We are thus motivated to make JSON parsing as fast as possible. Despite the maturity of the problem of JSON parsing, we show that substantial speedups are possible. We present the first standard-compliant JSON parser to process gigabytes of data per second on a single core, using commodity processors. We can use a quarter or fewer instructions than a state-of-the-art reference parser like RapidJSON. Unlike other validating parsers, our software (simdjson) makes extensive use of Single Instruction, Multiple Data (SIMD) instructions. To ensure reproducibility, simdjson is freely available as open-source software under a liberal license.

==> REVISION_TASKS.txt <==





explain this:
https://github.com/lemire/simdjson/issues/133#issuec

==> abstract.txt <==


Parsing Gigabytes of JSON per Second




JavaScript Object Notation or JSON is a ubiquitous data exchange format on the Web.  Ingesting JSON documents can become a performance bottleneck due to the sheer volume of data. We are thus motivated to make JSON parsing as fast as possible.

Despite the maturity of the problem of JSON parsing, we show that substantial speedups are possible. We present the first  standard-compliant JSON parser to process gigabytes of data per second on a single core, using  commodity processors. We can use a quarter or fewer instructions than a state-of-the-art reference parser like RapidJSON. Unlike other validating parsers, our software (simdjson) makes extensive use of Single Instruction, Multiple Data (SIMD) instructions. To ensure reproducibility, simdjson is freely available as open-source  software under a liberal license.

==> data/nuc/gbps.txt <==
#simdjson RapidJSON sajson
apache_builds	1.942	0.563	1.065
canada	0.894	0.428	0.682
citm_catalog	2.193	0.68	1.0859999999999999
github_events	2.113	0.602	1.0
gsoc-2018	2.61	0.772	1.153
instruments	1.7719999999999998	0.55	0.9470000000000001
marine_ik	0.8029999999999999	0.361	0.585
mesh	0.789	0.368	0.594
mesh.pretty	1.215	0.614	0.855
numbers	0.9540000000000001	0.45299999999999996	0.696
random	1.2409999999999999	0.406	0.742
twitter	1.925	0.573	0.917
twitterescaped	0.9640000000000001	0.491	0.769
update-center	1.5330000000000001	0.446	0.7879999999999999


==> data/skylake/gbps.txt <==
#simdjson RapidJSON sajson
apache_builds	2.123	0.695	1.228
canada	1.036	0.51	0.8
citm_catalog	2.516	0.9129999999999999	1.2890000000000001
github_events	2.4419999999999997	0.743	1.104
gsoc-2018	2.984	0.986	1.288
instruments	1.989	0.691	1.128
marine_ik	0.884	0.45299999999999996	0.738
mesh	0.905	0.439	0.6890000000000001
mesh.pretty	1.3780000000000001	0.713	1.031
numbers	1.062	0.52	0.825
random	1.411	0.5	0.82
twitter	2.164	0.7040000000000001	1.0390000000000001
twitterescaped	1.107	0.605	0.838
update-center	1.76	0.5589999999999999	0.85


==> letter.txt <==
JSON parsing is often a pain point in data engineering. In this manuscript, we show how we can parse JSON, with full validation, at several times the speed of a reference baseline like RapidJSON. We describe our design and engineering which involve a careful application of commonly available SIMD instructions. We believe that our work provides a new reference for important practical task of parsing JSON, but we also introduce several general ideas that should have broader appeal. We also expect out manuscript to be of interest to practitioners.

As described in the manuscript, all of our code is publicly available and the experiments are reproducible, throughout (https://github.com/lemire/simdjson). Our code follows good quality standards (with testing). We are committed to supporting our code and encourage its eventual adaptation or inclusion in larger systems.

Our work builds directly on work published by "VLDB such as Mison: A Fast JSON Parser for Data Analytics" (VLDB 2017). Our manuscript is entirely new, it has never been considered in any other venue. 

==> locationoftheanswertoreferee.txt <==
https://www.overleaf.com/project/5ced716a70bd1349f6e5e8b4

==> modeldata/nuc/analysis.txt <==
loading modeltable.txt
       integer_count    float_count    ...      total_cycles      ratio
count      14.000000      14.000000    ...      1.400000e+01  14.000000
mean    17156.642857   21488.071429    ...      2.910166e+06   2.517336
std     35520.191644   40466.023650    ...      3.465531e+06   1.043643
min         0.000000       0.000000    ...      9.816417e+04   1.209798
25%        13.000000       0.000000    ...      6.484984e+05   1.643587
50%      2108.000000       0.500000    ...      1.607978e+06   2.305758
75%     12044.500000   26800.250000    ...      3.766565e+06   3.436660
max    130225.000000  114950.000000    ...      1.227446e+07   4.129712

[8 rows x 18 columns]
chosenpredictors= ['integer_count', 'float_count', 'string_count', 'backslash_count', 'nonasciibyte_count', 'object_count', 'array_count', 'null_count', 'true_count', 'false_count', 'byte_count', 'structural_indexes_count']

target =  stage1_cycle_count
	1.8 cycles per structural_indexes_count 
	0.62 cycles per byte_count 
R2 =  0.9966890133532899

target =  stage2_cycle_count
	19 cycles per float_count 
	9.5 cycles per structural_indexes_count 
	0.33 cycles per byte_count 
R2 =  0.9868882924152415

target =  total_cycles
	19 cycles per float_count 
	11 cycles per structural_indexes_count 
	0.95 cycles per byte_count 
R2 =  0.9923672903089373



==> modeldata/nuc/modeltable.txt <==

#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/apache_builds.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
2 0 5289 26 0 884 3 0 2 1 127275 12365 96850.637000 348196.030000 112942.436000 373481.072000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/canada.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
46 111080 12 0 0 4 56045 0 0 0 2251051 334374 2087660.260000 6948305.160000 5956295.900000 21752650.940000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/citm_catalog.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
14392 0 26604 2 348 10937 10451 1263 0 0 1727204 135991 1238270.780000 4449267.000000 1280918.100000 4608414.520000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/github_events.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
149 0 1891 155 4 180 19 24 57 7 65132 4657 46894.246000 165589.015000 51428.255000 156822.031000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/gsoc-2018.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
0 0 34128 15023 0 3793 0 0 0 0 3327831 75842 2176206.820000 6652268.140000 1892621.160000 4227820.800000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/instruments.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
4935 0 6889 0 0 1012 194 431 17 109 220346 27174 172724.501000 619214.084000 221539.929000 793915.124000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/marine_ik.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
130225 114950 38268 0 0 9680 28377 0 6 0 2983466 643013 3017329.300000 10443612.460000 8894712.340000 29274112.300000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/mesh.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
40613 32400 11 0 0 3 3610 0 0 0 723597 153275 713256.527000 2392843.368000 2207801.598000 7862782.005000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/mesh.pretty.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
40613 32400 11 0 0 3 3610 0 0 0 1577353 153275 1175555.160000 4272568.300000 3032006.520000 9753016.920000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/numbers.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
0 10001 0 0 0 0 1 0 0 0 150124 20004 118329.401000 425024.036000 379803.665000 1291145.189000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/random.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
5002 0 33005 0 103482 4001 1001 0 495 505 510476 88018 577931.349000 2045179.271000 729482.007000 2515740.428000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/twitterescaped.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
2108 1 18099 33048 0 1264 1050 1946 345 2446 562408 55264 445053.778000 1469947.162000 1423606.912000 4098363.635000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/twitter.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
2108 1 18099 1230 95406 1264 1050 1946 345 2446 631514 55264 528976.831000 1821904.235000 508297.903000 1604709.304000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/update-center.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
0 0 27229 284 49 1896 1937 0 134 252 533178 63420 459986.211000 1489108.202000 638098.347000 1873065.386000 


==> modeldata/skylake/analysis.txt <==
loading modeltable.txt
       integer_count    float_count    ...      total_cycles      ratio
count      14.000000      14.000000    ...      1.400000e+01  14.000000
mean    17156.642857   21488.071429    ...      2.898374e+06   2.523610
std     35520.191644   40466.023650    ...      3.408262e+06   1.021949
min         0.000000       0.000000    ...      9.934419e+04   1.225950
25%        13.000000       0.000000    ...      6.545444e+05   1.650991
50%      2108.000000       0.500000    ...      1.611746e+06   2.369115
75%     12044.500000   26800.250000    ...      3.803468e+06   3.441740
max    130225.000000  114950.000000    ...      1.205456e+07   4.110868

[8 rows x 18 columns]
chosenpredictors= ['integer_count', 'float_count', 'string_count', 'backslash_count', 'nonasciibyte_count', 'object_count', 'array_count', 'null_count', 'true_count', 'false_count', 'byte_count', 'structural_indexes_count']

target =  stage1_cycle_count
	1.9 cycles per structural_indexes_count 
	0.63 cycles per byte_count 
R2 =  0.9965695015271681

target =  stage2_cycle_count
	19 cycles per float_count 
	9 cycles per structural_indexes_count 
	0.36 cycles per byte_count 
R2 =  0.9858116267470738

target =  total_cycles
	19 cycles per float_count 
	11 cycles per structural_indexes_count 
	0.98 cycles per byte_count 
R2 =  0.9919590553913162



==> modeldata/skylake/modeltable.txt <==

#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/apache_builds.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
2 0 5289 26 0 884 3 0 2 1 127275 12365 98860.705000 352170.006000 110092.182000 368181.042000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/canada.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
46 111080 12 0 0 4 56045 0 0 0 2251051 334374 2117954.980000 7018646.660000 5982086.300000 21368228.540000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/citm_catalog.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
14392 0 26604 2 348 10937 10451 1263 0 0 1727204 135991 1256015.620000 4503327.740000 1260240.200000 4555510.160000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/github_events.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
149 0 1891 155 4 180 19 24 57 7 65132 4657 48294.810000 167625.000000 51049.382000 154544.023000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/gsoc-2018.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
0 0 34128 15023 0 3793 0 0 0 0 3327831 75842 2222068.100000 6756257.580000 1857685.960000 4189900.300000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/instruments.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
4935 0 6889 0 0 1012 194 431 17 109 220346 27174 179195.077000 626094.037000 219242.424000 781025.075000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/marine_ik.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
130225 114950 38268 0 0 9680 28377 0 6 0 2983466 643013 3082930.040000 10536841.740000 8971625.320000 28934128.020000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/mesh.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
40613 32400 11 0 0 3 3610 0 0 0 723597 153275 692445.484000 2415449.195000 2282166.283000 7726735.452000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/mesh.pretty.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
40613 32400 11 0 0 3 3610 0 0 0 1577353 153275 1199740.400000 4321852.120000 2992529.340000 9632717.140000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/numbers.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
0 10001 0 0 0 0 1 0 0 0 150124 20004 125122.630000 429712.029000 394222.012000 1261093.069000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/random.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
5002 0 33005 0 103482 4001 1001 0 495 505 510476 88018 594131.429000 2066269.128000 723559.441000 2475732.242000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/twitterescaped.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
2108 1 18099 33048 0 1264 1050 1946 345 2446 562408 55264 482727.010000 1487521.087000 1423074.231000 4071016.251000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/twitter.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
2108 1 18099 1230 95406 1264 1050 1946 345 2446 631514 55264 550609.995000 1843920.091000 509533.657000 1577362.190000 
#/home/dlemire/CVS/github/simdjson/scripts/../jsonexamples/update-center.json
# integer_count float_count string_count backslash_count nonasciibyte_count object_count array_count null_count true_count false_count byte_count structural_indexes_count   stage1_cycle_count stage1_instruction_count  stage2_cycle_count  stage2_instruction_count  stage3_cycle_count stage3_instruction_count  
0 0 27229 284 49 1896 1937 0 134 252 533178 63420 495267.828000 1505783.095000 654760.566000 1842005.228000 


==> plots/nuc/parselinuxtable.txt <==
			
"apache_builds"	0.005952	0.763112	0.878737	1.647801	"apache_builds"	0.006006	0.752234	0.879753	1.637993	"apache_builds"	0.005884	0.759751	0.879309	1.644945	"apache_builds"	0.006444	0.763598	0.350529	1.120571
"canada"	0.001381	0.957843	2.662114	3.621338	"canada"	0.001467	0.927421	2.675200	3.604088	"canada"	0.001315	0.937992	0.821737	1.761044	"canada"	0.001417	0.951059	2.667583	3.620060
"citm_catalog"	0.001336	0.738699	0.780890	1.520924	"citm_catalog"	0.001531	0.732052	0.774012	1.507595	"citm_catalog"	0.001545	0.736709	0.567611	1.305866	"citm_catalog"	0.001795	0.735362	0.595379	1.332536
"github_events"	0.010639	0.721886	0.769225	1.501750	"github_events"	0.011586	0.709699	0.784076	1.505361	"github_events"	0.010992	0.720799	0.729923	1.461713	"github_events"	0.011511	0.724542	0.332537	1.068591
"gsoc-2018"	0.000787	0.669334	0.627500	1.297620	"gsoc-2018"	0.000788	0.623104	0.614476	1.238368	"gsoc-2018"	0.000779	0.672922	0.614661	1.288362	"gsoc-2018"	0.000714	0.663066	0.155355	0.819135
"instruments"	0.003500	0.782957	1.012730	1.799187	"instruments"	0.003462	0.777753	1.010707	1.791923	"instruments"	0.003464	0.778729	0.792333	1.574526	"instruments"	0.003592	0.784070	0.634848	1.422510
"marine_ik"	0.000901	1.047364	3.045017	4.093284	"marine_ik"	0.001029	1.027565	3.047477	4.076071	"marine_ik"	0.000907	1.038903	1.066186	2.105996	"marine_ik"	0.001012	1.044582	2.940801	3.986395
"mesh"	0.001103	0.982993	3.075482	4.059578	"mesh"	0.001247	0.914444	3.047722	3.963413	"mesh"	0.001086	0.900909	0.798541	1.700535	"mesh"	0.001333	0.973654	3.056232	4.031219
"mesh.pretty"	0.001582	0.763502	1.903150	2.668234	"mesh.pretty"	0.001496	0.763421	1.910400	2.675316	"mesh.pretty"	0.001670	0.769271	0.451983	1.222924	"mesh.pretty"	0.001422	0.769347	1.901950	2.672719
"numbers"	0.005106	0.786358	2.533630	3.325094	"numbers"	0.005326	0.800752	2.526423	3.332501	"numbers"	0.005017	0.786403	0.473920	1.265340	"numbers"	0.005265	0.787399	2.545165	3.337829
"random"	0.001493	1.133635	1.424102	2.559230	"random"	0.001585	0.900653	1.429734	2.331971	"random"	0.001548	1.147079	1.356399	2.505026	"random"	0.001564	1.133086	0.707339	1.841989
"twitterescaped"	0.001441	0.788297	2.528283	3.318021	"twitterescaped"	0.001504	0.768639	2.525659	3.295801	"twitterescaped"	0.001413	0.787999	2.446287	3.235699	"twitterescaped"	0.001527	0.782157	0.436354	1.220039
"twitter"	0.001342	0.839178	0.801661	1.642181	"twitter"	0.001323	0.751497	0.793082	1.545902	"twitter"	0.001233	0.853322	0.732146	1.586701	"twitter"	0.001294	0.834811	0.391635	1.227740
"update-center"	0.001663	0.864404	1.194040	2.060107	"update-center"	0.001533	0.853176	1.195099	2.049808	"update-center"	0.001507	0.864929	1.194072	2.060508	"update-center"	0.001571	0.855218	0.540045	1.396834


==> plots/skylake/parselinuxtable.txt <==
			
"apache_builds"	0.007076	0.780769	0.886382	1.674227	"apache_builds"	0.006586	0.783953	0.883290	1.673829	"apache_builds"	0.006822	0.782415	0.876104	1.665341	"apache_builds"	0.006943	0.773784	0.355739	1.136465
"canada"	0.000982	0.957865	2.701995	3.660842	"canada"	0.001029	0.888265	2.682198	3.571492	"canada"	0.001074	0.964296	0.790136	1.755506	"canada"	0.000973	0.958123	2.670876	3.629972
"citm_catalog"	0.001162	0.744692	0.761032	1.506885	"citm_catalog"	0.001191	0.698182	0.754231	1.453604	"citm_catalog"	0.001239	0.744005	0.542710	1.287954	"citm_catalog"	0.001145	0.738397	0.580374	1.319916
"github_events"	0.013214	0.742430	0.797997	1.553642	"github_events"	0.011561	0.684537	0.793071	1.489169	"github_events"	0.013321	0.745714	0.743376	1.502411	"github_events"	0.011536	0.732541	0.335945	1.080022
"gsoc-2018"	0.000743	0.680432	0.606119	1.287294	"gsoc-2018"	0.000706	0.565100	0.596288	1.162094	"gsoc-2018"	0.000687	0.681239	0.605474	1.287400	"gsoc-2018"	0.000620	0.664937	0.093844	0.759401
"instruments"	0.003431	0.805346	1.009534	1.818311	"instruments"	0.003431	0.816164	0.984895	1.804490	"instruments"	0.003665	0.806406	0.788119	1.598191	"instruments"	0.003525	0.797085	0.633919	1.434529
"marine_ik"	0.001011	1.071855	3.240234	4.313101	"marine_ik"	0.000973	0.997722	3.073006	4.071701	"marine_ik"	0.000949	1.112344	1.141822	2.255115	"marine_ik"	0.000938	1.065826	2.881580	3.948344
"mesh"	0.001004	0.955469	3.164815	4.121288	"mesh"	0.001156	0.895980	3.141239	4.038375	"mesh"	0.001133	0.983269	0.943240	1.927642	"mesh"	0.001210	0.948312	3.067489	4.017011
"mesh.pretty"	0.001312	0.779534	1.946704	2.727550	"mesh.pretty"	0.001327	0.738347	1.918519	2.658192	"mesh.pretty"	0.001373	0.780041	0.451492	1.232906	"mesh.pretty"	0.001365	0.777786	1.900366	2.679517
"numbers"	0.005071	0.810051	2.635595	3.450717	"numbers"	0.004974	0.824387	2.592081	3.421442	"numbers"	0.005283	0.812415	0.585167	1.402865	"numbers"	0.005258	0.801143	2.575507	3.381908
"random"	0.001566	1.183265	1.429283	2.614113	"random"	0.001492	0.890873	1.435312	2.327677	"random"	0.001667	1.184863	1.354216	2.540746	"random"	0.001430	1.162871	0.719016	1.883318
"twitterescaped"	0.001357	0.843848	2.535156	3.380361	"twitterescaped"	0.001549	0.756316	2.507179	3.265044	"twitterescaped"	0.001410	0.877832	2.481331	3.360573	"twitterescaped"	0.001345	0.816216	0.435993	1.253554
"twitter"	0.001238	0.879171	0.820740	1.701149	"twitter"	0.001288	0.735255	0.805525	1.542068	"twitter"	0.001290	0.873760	0.740384	1.615434	"twitter"	0.001332	0.851993	0.398123	1.251448
"update-center"	0.001412	0.944206	1.240759	2.186378	"update-center"	0.001597	0.835074	1.212884	2.049556	"update-center"	0.001553	0.921042	1.214792	2.137386	"update-center"	0.001411	0.900992	0.511462	1.413865

